Online Real-time Multiple Spatiotemporal Action Localisation and Prediction

We present a deep-learning framework for real-time multiple spatio-temporal (S/T) action localisation, classification and early prediction. Current state-of-the-art approaches work offline and are too slow to be useful in real- world settings. To overcome their limitations we introduce two major developments. Firstly, we adopt real-time SSD (Single Shot MultiBox Detector) convolutional neural networks to regress and classify detection boxes in each video frame potentially containing an action of interest. Secondly, we design an original and efficient online algorithm to incrementally construct and label `action tubes' from the SSD frame level detections. As a result, our system is not only capable of performing S/T detection in real time, but can also perform early action prediction in an online fashion. We achieve new state-of-the-art results in both S/T action localisation and early action prediction on the challenging UCF101-24 and J-HMDB-21 benchmarks, even when compared to the top offline competitors. To the best of our knowledge, ours is the first real-time (up to 40fps) system able to perform online S/T action localisation and early action prediction on the untrimmed videos of UCF101-24.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> notes.txt <==
#Title
On a single platform? What does that mean?

#Abstract
041:"deep learning platform"?

099:
"and performs better"
"when using only the rgb frames" - unclear

#Introduction
210: is UCF 101 untrimmed?
There is only one action category per video in UCF101 and JHMDB, as such can't you predict the label of the video from a single frame?

#Contributions
263: How well does prediction from one random frame work?

#Related work
339: missing ref
382: nor do they

#3.3 Fusion of appearance and flow cues
Boost-fusion is not very clearly explained, needs a re-write.

#3.4 
Emphasis needs to be made on the parts of the algorithm which differ from bmvc and that allows the algorithm to be incremental.

When you remove the best box from the set of potential matches, it impacts on the set of boxes which the next class you consider can choose from.
Do the results change based upon the order in which you loop over the categories?

Can we provide some analysis for the computational complexity in this case?
How many times do you call the viterbi algorithm? What is the complexity of the algorithm, is it something like tubes x classes x cumulative-sum-of-frames:(frames x (frames+1))/2 x number-of-incoming-edges^2 ?
In the paper there is no mention that for instance you don't need to re-compute the best incoming edges for each state in the viterbi trellis as you add new frames.


#Experiments
Early action label prediction: the fact that you can only predict one action class per video is a bit limiting. Can you predict the spatial and temporal extend of the action tubes instead? There is a lot of information in the training data which can help you predict the tubes. This would be a first too.

Figure 3. Nice plot. The fact that the difference in accuracy between 10 and 100 frames is good and not too surprising given that there is only one action label. In face it would be cool to see the performance if you only took one random frame and predicted the highest scoring category.

Unclear whether this approach is suitable for multiple categories occurring simultaneously. Did it not work well on LIRIS?

It would be nice to see a comparison between the bmvc offline data association method and the currently online method.
This would allow the reader to see the impact on action detection performance due to the detection network independently of the action tube construction.

As it stands it is unclear where the better performance is coming from.. better training? better association?

